What Was Your Prompt? A Remote Keylogging Attack on AI Assistants

AI assistants are becoming an integral part of society, used for asking advice or help in personal and confidential issues. In this paper, we unveil a novel side-channel that can be used to read encrypted responses from AI Assistants over the web: the token-length side-channel. We found that many vendors, including OpenAI and Microsoft, have this side-channel. However, inferring the content of a response from a token-length sequence alone proves challenging. This is because tokens are akin to words, and responses can be several sentences long leading to millions of grammatically correct sentences. In this paper, we show how this can be overcome by (1) utilizing the power of a large language model (LLM) to translate these sequences, (2) providing the LLM with inter-sentence context to narrow the search space and (3) performing a known-plaintext attack by fine-tuning the model on the target model's writing style. Using these methods, we were able to accurately reconstruct 29\% of an AI assistant's responses and successfully infer the topic from 55\% of them. To demonstrate the threat, we performed the attack on OpenAI's ChatGPT-4 and Microsoft's Copilot on both browser and API traffic.

==> figures/new_tables_8-2-2024/api.csv <==
COSINE mean +- std,COSINE >= 0.9,COSINE >= 1.0,R mean +- std,R >= 0.9,R >= 1.0,RL mean +- std,RL >= 0.9,RL >= 1.0,ED mean +- std,ED >= 0.9,ED >= 1.0,J mean +- std,J >= 0.9,J >= 1.0,COSINE >= 0.5
$ 0.28 \pm 0.27 $,5.061765592045797,0.8235412272772923,$ 0.39 \pm 0.22 $,2.6514010244049415,0.9942753841518529,$ 0.36 \pm 0.23 $,2.5911419102139197,0.9641458270563422,$ 0.42 \pm 0.19 $,2.400321381942352,0.5724615848147032,$ 0.26 \pm 0.20 $,1.3357436979009742,0.8737571557698103,17.686050015064776


==> figures/new_tables_8-2-2024/baseline_table.csv <==
Model,COSINE mean +- std,COSINE >= 0.9,COSINE >= 1.0,R mean +- std,R >= 0.9,R >= 1.0,RL mean +- std,RL >= 0.9,RL >= 1.0,ED mean +- std,ED >= 0.9,ED >= 1.0,J mean +- std,J >= 0.9,J >= 1.0,COSINE >= 0.5
T5-C4,$ 0.14 \pm 0.19 $,1.0523769202854723,0.42337002540220153,$ 0.19 \pm 0.19 $,0.9072214830047175,0.47175517116245314,$ 0.18 \pm 0.19 $,0.8951251965646546,0.47175517116245314,$ 0.32 \pm 0.15 $,1.2338212168864158,0.36288859320188704,$ 0.11 \pm 0.15 $,0.45965888472239025,0.42337002540220153,5.806217491230193
GPT4,$ 0.03 \pm 0.09 $,0.0,0.0,$ 0.07 \pm 0.06 $,0.0,0.0,$ 0.06 \pm 0.05 $,0.0,0.0,$ 0.24 \pm 0.03 $,0.0,0.0,$ 0.03 \pm 0.03 $,0.0,0.0,0.07029524000803374
Our Model,$ 0.55 \pm 0.34 $,25.800558779282184,13.01310982162046,$ 0.65 \pm 0.29 $,28.089404685149365,17.02127659574468,$ 0.65 \pm 0.29 $,27.691811734364926,16.827852998065765,$ 0.68 \pm 0.25 $,27.294218783580487,10.208467655276166,$ 0.54 \pm 0.31 $,14.753922200730713,13.238770685579196,53.008811519449814


==> figures/new_tables_8-2-2024/bing.csv <==
Noise,COSINE mean +- std,COSINE >= 0.9,COSINE >= 1.0,R mean +- std,R >= 0.9,R >= 1.0,RL mean +- std,RL >= 0.9,RL >= 1.0,ED mean +- std,ED >= 0.9,ED >= 1.0,J mean +- std,J >= 0.9,J >= 1.0,COSINE >= 0.5
No Noise,$ 0.28 \pm 0.26 $,1.0745755426606491,0.0,$ 0.42 \pm 0.28 $,5.501826778422523,0.0,$ 0.41 \pm 0.28 $,5.394369224156458,0.0,$ 0.46 \pm 0.20 $,0.06447453255963895,0.0,$ 0.28 \pm 0.23 $,0.01074575542660649,0.0,22.899204814098432
Medium Noise,$ 0.27 \pm 0.26 $,0.9241349666881582,0.0,$ 0.40 \pm 0.27 $,4.771115409413282,0.0,$ 0.39 \pm 0.28 $,4.663657855147217,0.0,$ 0.45 \pm 0.19 $,0.06447453255963895,0.0,$ 0.27 \pm 0.22 $,0.01074575542660649,0.0,21.384053298946917
High Noise,$ 0.27 \pm 0.26 $,0.9456264775413712,0.0,$ 0.40 \pm 0.28 $,4.695895121427037,0.0,$ 0.39 \pm 0.28 $,4.588437567160971,0.0,$ 0.45 \pm 0.19 $,0.06447453255963895,0.0,$ 0.27 \pm 0.22 $,0.0,0.0,21.55598538577262


==> figures/new_tables_8-2-2024/chatgpt.csv <==
Noise,COSINE mean +- std,COSINE >= 0.9,COSINE >= 1.0,R mean +- std,R >= 0.9,R >= 1.0,RL mean +- std,RL >= 0.9,RL >= 1.0,ED mean +- std,ED >= 0.9,ED >= 1.0,J mean +- std,J >= 0.9,J >= 1.0,COSINE >= 0.5
No Noise,$ 0.42 \pm 0.34 $,15.635074145712444,4.566946056307759,$ 0.52 \pm 0.31 $,12.937889533634214,5.7489791532344725,$ 0.51 \pm 0.31 $,12.744465935955299,5.6630131098216205,$ 0.58 \pm 0.26 $,16.20459918332259,3.67504835589942,$ 0.40 \pm 0.30 $,5.609284332688588,4.609929078014184,38.21190629701268
Medium Noise,$ 0.40 \pm 0.33 $,13.700838168923276,3.5998280679131742,$ 0.49 \pm 0.31 $,10.982162045991833,4.792606920266495,$ 0.49 \pm 0.31 $,10.788738448312916,4.695895121427037,$ 0.56 \pm 0.26 $,13.883516011175587,2.9658284977433915,$ 0.38 \pm 0.29 $,4.534708790027938,3.707285622179239,35.54695895121427
High Noise,$ 0.46 \pm 0.34 $,17.23619170427681,7.500537287771331,$ 0.57 \pm 0.30 $,17.773479475607136,10.240704921555984,$ 0.56 \pm 0.30 $,17.429615301955728,10.01504405759725,$ 0.61 \pm 0.25 $,17.03202235117129,5.813453685794111,$ 0.44 \pm 0.30 $,8.575112830431978,7.693960885450248,43.06898774983882


==> figures/new_tables_8-2-2024/marketplace.csv <==
Noise,COSINE mean +- std,COSINE >= 0.9,COSINE >= 1.0,R mean +- std,R >= 0.9,R >= 1.0,RL mean +- std,RL >= 0.9,RL >= 1.0,ED mean +- std,ED >= 0.9,ED >= 1.0,J mean +- std,J >= 0.9,J >= 1.0,COSINE >= 0.5
No Noise,$ 0.53 \pm 0.34 $,24.48957662,12.08897485,$ 0.64 \pm 0.29 $,26.1336772,15.79626048,$ 0.63 \pm 0.29 $,25.76832151,15.63507415,$ 0.67 \pm 0.25 $,25.35998281,9.434773265,$ 0.52 \pm 0.31 $,13.63636364,12.2716527,51.63335482
Medium Noise,$ 0.52 \pm 0.34 $,22.88845906,10.84246723,$ 0.63 \pm 0.29 $,24.02750913,14.47453256,$ 0.62 \pm 0.29 $,23.69439072,14.30260047,$ 0.66 \pm 0.25 $,23.52245863,8.564367075,$ 0.51 \pm 0.31 $,12.41134752,11.0896196,50.27938964
High Noise,$ 0.52 \pm 0.34 $,22.88845906,10.84246723,$ 0.63 \pm 0.29 $,24.02750913,14.47453256,$ 0.62 \pm 0.29 $,23.69439072,14.30260047,$ 0.66 \pm 0.25 $,23.52245863,8.564367075,$ 0.51 \pm 0.31 $,12.41134752,11.0896196,50.27938964
,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,
No Noise == low Noise (No start grouping + 10%),,,,,,,,,,,,,,,,
Medium Noise (No start grouping +20%),,,,,,,,,,,,,,,,
High Noise (No start grouping + 50%),,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,
No Noise actual is: (No start grouping and 0% clear),,,,,,,,,,,,,,,,
Our Model,$ 0.55 \pm 0.34 $,25.80055878,13.01310982,$ 0.65 \pm 0.29 $,28.08940469,17.0212766,$ 0.65 \pm 0.29 $,27.69181173,16.827853,$ 0.68 \pm 0.25 $,27.29421878,10.20846766,$ 0.54 \pm 0.31 $,14.7539222,13.23877069,53.00881152


==> figures/paragraph/Tables/topic_first_s1_v3.csv <==
,COSINE,R,RL,ED,J
Mental Health,$ 0.64 \pm 0.29 $,$ 0.58 \pm 0.17 $,$ 0.52 \pm 0.2 $,$ 0.57 \pm 0.16 $,$ 0.34 \pm 0.16 $
Employment,$ 0.5 \pm 0.26 $,$ 0.51 \pm 0.14 $,$ 0.44 \pm 0.16 $,$ 0.5 \pm 0.13 $,$ 0.27 \pm 0.12 $
Relationships,$ 0.47 \pm 0.27 $,$ 0.49 \pm 0.14 $,$ 0.41 \pm 0.15 $,$ 0.48 \pm 0.12 $,$ 0.25 \pm 0.12 $
Financial Status,$ 0.46 \pm 0.27 $,$ 0.49 \pm 0.14 $,$ 0.42 \pm 0.16 $,$ 0.48 \pm 0.12 $,$ 0.26 \pm 0.12 $
Personal Identity,$ 0.46 \pm 0.26 $,$ 0.47 \pm 0.14 $,$ 0.39 \pm 0.15 $,$ 0.46 \pm 0.12 $,$ 0.23 \pm 0.12 $
Parenting and Family Planning,$ 0.45 \pm 0.24 $,$ 0.45 \pm 0.14 $,$ 0.37 \pm 0.15 $,$ 0.45 \pm 0.11 $,$ 0.22 \pm 0.1 $
Other,$ 0.44 \pm 0.28 $,$ 0.48 \pm 0.17 $,$ 0.41 \pm 0.18 $,$ 0.47 \pm 0.15 $,$ 0.26 \pm 0.16 $
Educational Concerns,$ 0.44 \pm 0.27 $,$ 0.47 \pm 0.14 $,$ 0.4 \pm 0.15 $,$ 0.46 \pm 0.12 $,$ 0.24 \pm 0.11 $
Personal Beliefs and Values,$ 0.44 \pm 0.26 $,$ 0.47 \pm 0.12 $,$ 0.38 \pm 0.14 $,$ 0.45 \pm 0.11 $,$ 0.22 \pm 0.1 $
Physical Health,$ 0.43 \pm 0.3 $,$ 0.46 \pm 0.16 $,$ 0.38 \pm 0.17 $,$ 0.46 \pm 0.14 $,$ 0.24 \pm 0.13 $
Safety and Security,$ 0.43 \pm 0.27 $,$ 0.46 \pm 0.14 $,$ 0.38 \pm 0.15 $,$ 0.46 \pm 0.12 $,$ 0.23 \pm 0.12 $
Substance Use and Recovery,$ 0.42 \pm 0.28 $,$ 0.47 \pm 0.15 $,$ 0.4 \pm 0.16 $,$ 0.47 \pm 0.12 $,$ 0.26 \pm 0.12 $
Body Image and Self-Esteem,$ 0.41 \pm 0.28 $,$ 0.47 \pm 0.16 $,$ 0.41 \pm 0.17 $,$ 0.47 \pm 0.14 $,$ 0.26 \pm 0.14 $
Grief and Loss,$ 0.4 \pm 0.28 $,$ 0.46 \pm 0.11 $,$ 0.36 \pm 0.11 $,$ 0.44 \pm 0.08 $,$ 0.22 \pm 0.09 $
Sexual Health,$ 0.38 \pm 0.25 $,$ 0.44 \pm 0.12 $,$ 0.35 \pm 0.13 $,$ 0.43 \pm 0.1 $,$ 0.21 \pm 0.09 $
Legal Issues,$ 0.36 \pm 0.26 $,$ 0.43 \pm 0.12 $,$ 0.35 \pm 0.13 $,$ 0.42 \pm 0.1 $,$ 0.21 \pm 0.1 $


==> figures/paragraph/Tables/topic_first_s1_v4.csv <==
,COSINE,R,RL,ED,J
Mental Health,$ 0.62 \pm 0.29 $,$ 0.58 \pm 0.19 $,$ 0.52 \pm 0.21 $,$ 0.59 \pm 0.18 $,$ 0.33 \pm 0.16 $
Employment,$ 0.46 \pm 0.27 $,$ 0.5 \pm 0.15 $,$ 0.43 \pm 0.17 $,$ 0.51 \pm 0.14 $,$ 0.26 \pm 0.13 $
Relationships,$ 0.45 \pm 0.26 $,$ 0.48 \pm 0.15 $,$ 0.41 \pm 0.16 $,$ 0.49 \pm 0.14 $,$ 0.24 \pm 0.12 $
Body Image and Self-Esteem,$ 0.44 \pm 0.3 $,$ 0.47 \pm 0.14 $,$ 0.41 \pm 0.16 $,$ 0.48 \pm 0.14 $,$ 0.24 \pm 0.12 $
Financial Status,$ 0.43 \pm 0.27 $,$ 0.49 \pm 0.15 $,$ 0.42 \pm 0.17 $,$ 0.5 \pm 0.15 $,$ 0.25 \pm 0.13 $
Parenting and Family Planning,$ 0.43 \pm 0.27 $,$ 0.45 \pm 0.15 $,$ 0.38 \pm 0.16 $,$ 0.47 \pm 0.13 $,$ 0.22 \pm 0.11 $
Personal Beliefs and Values,$ 0.42 \pm 0.26 $,$ 0.47 \pm 0.13 $,$ 0.38 \pm 0.14 $,$ 0.46 \pm 0.12 $,$ 0.22 \pm 0.1 $
Personal Identity,$ 0.42 \pm 0.26 $,$ 0.46 \pm 0.14 $,$ 0.38 \pm 0.16 $,$ 0.46 \pm 0.13 $,$ 0.21 \pm 0.11 $
Other,$ 0.41 \pm 0.29 $,$ 0.47 \pm 0.18 $,$ 0.41 \pm 0.19 $,$ 0.48 \pm 0.17 $,$ 0.25 \pm 0.16 $
Educational Concerns,$ 0.41 \pm 0.27 $,$ 0.46 \pm 0.15 $,$ 0.39 \pm 0.16 $,$ 0.47 \pm 0.14 $,$ 0.23 \pm 0.11 $
Safety and Security,$ 0.4 \pm 0.27 $,$ 0.45 \pm 0.15 $,$ 0.38 \pm 0.16 $,$ 0.47 \pm 0.13 $,$ 0.22 \pm 0.11 $
Physical Health,$ 0.38 \pm 0.31 $,$ 0.44 \pm 0.17 $,$ 0.37 \pm 0.18 $,$ 0.46 \pm 0.15 $,$ 0.22 \pm 0.13 $
Grief and Loss,$ 0.37 \pm 0.24 $,$ 0.42 \pm 0.12 $,$ 0.34 \pm 0.12 $,$ 0.44 \pm 0.1 $,$ 0.19 \pm 0.07 $
Substance Use and Recovery,$ 0.34 \pm 0.23 $,$ 0.45 \pm 0.14 $,$ 0.38 \pm 0.15 $,$ 0.46 \pm 0.12 $,$ 0.23 \pm 0.11 $
Legal Issues,$ 0.33 \pm 0.25 $,$ 0.42 \pm 0.13 $,$ 0.34 \pm 0.14 $,$ 0.43 \pm 0.11 $,$ 0.19 \pm 0.09 $
Sexual Health,$ 0.32 \pm 0.29 $,$ 0.43 \pm 0.12 $,$ 0.35 \pm 0.13 $,$ 0.43 \pm 0.1 $,$ 0.2 \pm 0.09 $


==> figures/paragraph/Tables/topic_first_s2_v3.csv <==
,COSINE,R,RL,ED,J
Environment and Sustainability,$ 0.61 \pm 0.27 $,$ 0.56 \pm 0.15 $,$ 0.48 \pm 0.17 $,$ 0.54 \pm 0.14 $,$ 0.3 \pm 0.13 $
Health and Wellness,$ 0.52 \pm 0.32 $,$ 0.52 \pm 0.18 $,$ 0.46 \pm 0.19 $,$ 0.52 \pm 0.16 $,$ 0.3 \pm 0.15 $
Education and Learning,$ 0.49 \pm 0.26 $,$ 0.49 \pm 0.14 $,$ 0.41 \pm 0.15 $,$ 0.48 \pm 0.12 $,$ 0.26 \pm 0.12 $
Business and Economy,$ 0.49 \pm 0.26 $,$ 0.51 \pm 0.14 $,$ 0.43 \pm 0.16 $,$ 0.5 \pm 0.12 $,$ 0.27 \pm 0.12 $
Travel and Tourism,$ 0.46 \pm 0.26 $,$ 0.46 \pm 0.15 $,$ 0.4 \pm 0.16 $,$ 0.46 \pm 0.13 $,$ 0.25 \pm 0.13 $
Technology and Gadgets,$ 0.45 \pm 0.3 $,$ 0.51 \pm 0.19 $,$ 0.44 \pm 0.21 $,$ 0.5 \pm 0.18 $,$ 0.3 \pm 0.21 $
History and Culture,$ 0.45 \pm 0.26 $,$ 0.48 \pm 0.13 $,$ 0.39 \pm 0.14 $,$ 0.46 \pm 0.11 $,$ 0.22 \pm 0.1 $
Other,$ 0.44 \pm 0.28 $,$ 0.53 \pm 0.22 $,$ 0.48 \pm 0.25 $,$ 0.53 \pm 0.21 $,$ 0.35 \pm 0.26 $
General News and Current Events,$ 0.43 \pm 0.26 $,$ 0.48 \pm 0.14 $,$ 0.41 \pm 0.16 $,$ 0.47 \pm 0.12 $,$ 0.25 \pm 0.13 $
Literature and Writing,$ 0.42 \pm 0.24 $,$ 0.45 \pm 0.12 $,$ 0.36 \pm 0.13 $,$ 0.43 \pm 0.1 $,$ 0.2 \pm 0.1 $
Cooking and Cuisine,$ 0.41 \pm 0.26 $,$ 0.43 \pm 0.15 $,$ 0.35 \pm 0.15 $,$ 0.43 \pm 0.12 $,$ 0.22 \pm 0.12 $
Religion and Spirituality,$ 0.39 \pm 0.26 $,$ 0.44 \pm 0.13 $,$ 0.36 \pm 0.14 $,$ 0.43 \pm 0.11 $,$ 0.22 \pm 0.11 $
Arts and Entertainment,$ 0.38 \pm 0.25 $,$ 0.44 \pm 0.13 $,$ 0.36 \pm 0.14 $,$ 0.44 \pm 0.11 $,$ 0.22 \pm 0.11 $
Science and Research,$ 0.37 \pm 0.31 $,$ 0.44 \pm 0.16 $,$ 0.36 \pm 0.17 $,$ 0.44 \pm 0.13 $,$ 0.22 \pm 0.13 $
Home and Garden,$ 0.37 \pm 0.25 $,$ 0.41 \pm 0.14 $,$ 0.32 \pm 0.15 $,$ 0.41 \pm 0.12 $,$ 0.2 \pm 0.11 $
Automotive and Transportation,$ 0.35 \pm 0.27 $,$ 0.45 \pm 0.16 $,$ 0.39 \pm 0.17 $,$ 0.46 \pm 0.14 $,$ 0.25 \pm 0.14 $
Sports and Recreation,$ 0.34 \pm 0.26 $,$ 0.42 \pm 0.15 $,$ 0.35 \pm 0.16 $,$ 0.43 \pm 0.13 $,$ 0.22 \pm 0.14 $
Fashion and Style,$ 0.31 \pm 0.24 $,$ 0.4 \pm 0.11 $,$ 0.33 \pm 0.11 $,$ 0.4 \pm 0.09 $,$ 0.2 \pm 0.09 $


==> figures/paragraph/Tables/topic_first_s2_v4.csv <==
,COSINE,R,RL,ED,J
Environment and Sustainability,$ 0.57 \pm 0.29 $,$ 0.55 \pm 0.17 $,$ 0.48 \pm 0.18 $,$ 0.55 \pm 0.16 $,$ 0.28 \pm 0.13 $
Health and Wellness,$ 0.48 \pm 0.32 $,$ 0.5 \pm 0.19 $,$ 0.44 \pm 0.2 $,$ 0.52 \pm 0.17 $,$ 0.28 \pm 0.15 $
Business and Economy,$ 0.46 \pm 0.27 $,$ 0.5 \pm 0.15 $,$ 0.43 \pm 0.17 $,$ 0.51 \pm 0.14 $,$ 0.25 \pm 0.12 $
Education and Learning,$ 0.45 \pm 0.26 $,$ 0.48 \pm 0.15 $,$ 0.41 \pm 0.17 $,$ 0.49 \pm 0.14 $,$ 0.25 \pm 0.12 $
Travel and Tourism,$ 0.43 \pm 0.27 $,$ 0.46 \pm 0.17 $,$ 0.4 \pm 0.18 $,$ 0.48 \pm 0.16 $,$ 0.24 \pm 0.13 $
History and Culture,$ 0.43 \pm 0.27 $,$ 0.47 \pm 0.14 $,$ 0.39 \pm 0.15 $,$ 0.47 \pm 0.12 $,$ 0.21 \pm 0.1 $
Technology and Gadgets,$ 0.42 \pm 0.29 $,$ 0.49 \pm 0.2 $,$ 0.43 \pm 0.22 $,$ 0.51 \pm 0.18 $,$ 0.28 \pm 0.21 $
Literature and Writing,$ 0.42 \pm 0.24 $,$ 0.45 \pm 0.13 $,$ 0.36 \pm 0.14 $,$ 0.44 \pm 0.12 $,$ 0.2 \pm 0.1 $
Other,$ 0.41 \pm 0.28 $,$ 0.53 \pm 0.23 $,$ 0.48 \pm 0.26 $,$ 0.55 \pm 0.22 $,$ 0.34 \pm 0.27 $
General News and Current Events,$ 0.41 \pm 0.26 $,$ 0.48 \pm 0.14 $,$ 0.41 \pm 0.16 $,$ 0.49 \pm 0.14 $,$ 0.24 \pm 0.13 $
Home and Garden,$ 0.36 \pm 0.27 $,$ 0.41 \pm 0.15 $,$ 0.33 \pm 0.16 $,$ 0.42 \pm 0.13 $,$ 0.19 \pm 0.11 $
Science and Research,$ 0.35 \pm 0.3 $,$ 0.43 \pm 0.16 $,$ 0.36 \pm 0.18 $,$ 0.45 \pm 0.15 $,$ 0.21 \pm 0.13 $
Religion and Spirituality,$ 0.35 \pm 0.27 $,$ 0.44 \pm 0.14 $,$ 0.36 \pm 0.15 $,$ 0.44 \pm 0.13 $,$ 0.21 \pm 0.12 $
Automotive and Transportation,$ 0.34 \pm 0.28 $,$ 0.45 \pm 0.18 $,$ 0.39 \pm 0.19 $,$ 0.48 \pm 0.16 $,$ 0.24 \pm 0.15 $
Cooking and Cuisine,$ 0.34 \pm 0.26 $,$ 0.39 \pm 0.16 $,$ 0.33 \pm 0.16 $,$ 0.42 \pm 0.14 $,$ 0.19 \pm 0.11 $
Arts and Entertainment,$ 0.34 \pm 0.25 $,$ 0.43 \pm 0.14 $,$ 0.36 \pm 0.15 $,$ 0.44 \pm 0.13 $,$ 0.21 \pm 0.11 $
Sports and Recreation,$ 0.29 \pm 0.26 $,$ 0.4 \pm 0.16 $,$ 0.34 \pm 0.17 $,$ 0.43 \pm 0.14 $,$ 0.2 \pm 0.13 $
Fashion and Style,$ 0.28 \pm 0.23 $,$ 0.38 \pm 0.12 $,$ 0.32 \pm 0.12 $,$ 0.41 \pm 0.09 $,$ 0.19 \pm 0.08 $

